Stable and efficient Petrov-Galerkin methods for a kinetic Fokker-Planck equation

We propose a stable Petrov-Galerkin discretization of a kinetic Fokker-Planck equation constructed in such a way that uniform inf-sup stability can be inferred directly from the variational formulation. Inspired by well-posedness results for parabolic equations, we derive a lower bound for the dual inf-sup constant of the Fokker-Planck bilinear form by means of stable pairs of trial and test functions. The trial function of such a pair is constructed by applying the kinetic transport operator and the inverse velocity Laplace-Beltrami operator to a given test function. For the Petrov-Galerkin projection we choose an arbitrary discrete test space and then define the discrete trial space using the same application of transport and inverse Laplace-Beltrami operator. As a result, the spaces replicate the stable pairs of the continuous level and we obtain a well-posed numerical method with a discrete inf-sup constant identical to the inf-sup constant of the continuous problem independently of the mesh size. We show how the specific basis functions can be efficiently computed by low-dimensional elliptic problems, and confirm the practicability and performance of the method with numerical experiments.

==> L2_errors_as_table.csv <==
nv,nx=4,nx=6,nx=8,nx=12,nx=16,nx=24,nx=32,nx=48,nx=64
8,0.059557206932325,0.047136399335542,0.044904412300764,0.044127865229857,0.043986898353971,0.04390449455507,0.043870740140112,0.04383754026714,0.04382063857345
12,0.043158839349542,0.024668719785158,0.019460268165644,0.01713533965231,0.016720057358896,0.016558969478866,0.016527128606704,0.016510058057364,0.016504253765574
16,0.040756039260665,0.020459006634666,0.01367994824518,0.009971867831306,0.009203610135866,0.008898458103378,0.008842556242628,0.008817602958661,0.008811090611975
24,0.039882956448685,0.018946087001013,0.011302958776284,0.006124991578696,0.004669846228492,0.003980891963955,0.003847973877529,0.003793279905981,0.003781831932072
32,0.039702757955795,0.018659255943034,0.010867574721884,0.005299907935055,0.00349252161187,0.002460962106944,0.002229145312177,0.002130190257637,0.002110423469578
48,0.039620704119051,0.018541963281127,0.010690970550336,0.004951349147812,0.002944119673411,0.001589685109383,0.001196154224242,0.000996421017207,0.000953425189849
64,0.03960115138154,0.018519273378183,0.010659739912853,0.004889563837727,0.002840633467489,0.001390767850968,0.000916848439752,0.000636510060871,nan
96,0.039590053345899,0.01850877078144,0.010647078833657,0.004865885605432,0.002800743983214,0.001308764884958,0.000787985579818,nan,nan
128,0.039586732193443,0.018506205220463,0.01064452668113,0.004861631403325,0.0027936958212,0.0012940897015,nan,nan,nan
192,0.039584538697728,0.018504723018198,0.010643296339153,0.004859868969903,0.002790869755778,nan,nan,nan,nan
256,0.039583806176328,0.018504273053567,0.010642982056942,0.004859502816326,nan,nan,nan,nan,nan
384,0.03958329412463,0.018503973463865,0.010642794440594,nan,nan,nan,nan,nan,nan
512,0.039583117107427,0.018503872899572,nan,nan,nan,nan,nan,nan,nan


==> L2_errors_transposed.csv <==
nx,nv=8,nv=12,nv=16,nv=24,nv=32,nv=48,nv=64,nv=96,nv=128,nv=192,nv=256,nv=384,nv=512
4,0.059557206932325,0.043158839349542,0.040756039260665,0.039882956448685,0.039702757955795,0.039620704119051,0.03960115138154,0.039590053345899,0.039586732193443,0.039584538697728,0.039583806176328,0.03958329412463,0.039583117107427
6,0.047136399335542,0.024668719785158,0.020459006634666,0.018946087001013,0.018659255943034,0.018541963281127,0.018519273378183,0.01850877078144,0.018506205220463,0.018504723018198,0.018504273053567,0.018503973463865,0.018503872899572
8,0.044904412300764,0.019460268165644,0.01367994824518,0.011302958776284,0.010867574721884,0.010690970550336,0.010659739912853,0.010647078833657,0.01064452668113,0.010643296339153,0.010642982056942,0.010642794440594,nan
12,0.044127865229857,0.01713533965231,0.009971867831306,0.006124991578696,0.005299907935055,0.004951349147812,0.004889563837727,0.004865885605432,0.004861631403325,0.004859868969903,0.004859502816326,nan,nan
16,0.043986898353971,0.016720057358896,0.009203610135866,0.004669846228492,0.00349252161187,0.002944119673411,0.002840633467489,0.002800743983214,0.0027936958212,0.002790869755778,nan,nan,nan
24,0.04390449455507,0.016558969478866,0.008898458103378,0.003980891963955,0.002460962106944,0.001589685109383,0.001390767850968,0.001308764884958,0.0012940897015,nan,nan,nan,nan
32,0.043870740140112,0.016527128606704,0.008842556242628,0.003847973877529,0.002229145312177,0.001196154224242,0.000916848439752,0.000787985579818,nan,nan,nan,nan,nan
48,0.04383754026714,0.016510058057364,0.008817602958661,0.003793279905981,0.002130190257637,0.000996421017207,0.000636510060871,nan,nan,nan,nan,nan,nan
64,0.04382063857345,0.016504253765574,0.008811090611975,0.003781831932072,0.002110423469578,0.000953425189849,nan,nan,nan,nan,nan,nan,nan


==> X_errors_as_table.csv <==
nv,nx=4,nx=6,nx=8,nx=12,nx=16,nx=24,nx=32,nx=48,nx=64
8,0.31572866778452,0.312613287722056,0.312081158999936,0.311874516858021,0.311830357456597,0.311802642575273,0.311791481134579,0.311780925803455,0.311775706926038
12,0.212478080789007,0.206420995747018,0.205278062861837,0.204832329274704,0.204752373827513,0.204718709465152,0.204711000965928,0.204706223285143,0.204704414698971
16,0.162852670006757,0.15471094555104,0.153151731449012,0.152540891991186,0.152432625085803,0.152389047743476,0.152380112253137,0.152375337624879,0.152373779350542
24,0.116366033726874,0.104506652161,0.102159726348145,0.101228665480422,0.10106301089128,0.10099751298995,0.100984900064294,0.100978870227681,0.100977176403352
32,0.095233152508526,0.080234868660604,0.077144003312311,0.075904423288062,0.075682789282114,0.075595112220109,0.07557840732421,0.075570671212383,0.075568623330592
48,0.076806756813571,0.057083636580468,0.052639758645122,0.050803196043686,0.050471684424307,0.050340609412351,0.05031577058999,0.050304426513214,0.05030152150146
64,0.069242598934066,0.046374745564327,0.040775046141876,0.038373451008451,0.037933532956461,0.037759234978778,0.037726277495741,0.037711300674541,nan
96,0.063300595816439,0.036888459142649,0.029537214470356,0.026120688796638,0.025470092839026,0.025210083634931,0.025160880985018,nan,nan
128,0.06108696394581,0.032933370309888,0.0244170103634,0.02014963336645,0.019298820790388,0.018954495189789,nan,nan,nan
196,0.059456168290752,0.029790112886128,0.019973959397606,0.014448450978694,0.01323614692098,nan,nan,nan,nan
256,0.058874879785835,0.028608826131496,0.018164436828945,0.01182112109736,nan,nan,nan,nan,nan
384,0.058456186325483,0.027734369331489,0.016752856650405,nan,nan,nan,nan,nan,nan
512,0.058308943505993,0.027421743594308,nan,nan,nan,nan,nan,nan,nan


==> X_errors_transposed.csv <==
nx,nv=8,12,16,24,32,48,64,96,128,196,256,384,512
4,0.31572866778452,0.212478080789007,0.162852670006757,0.116366033726874,0.095233152508526,0.076806756813571,0.069242598934066,0.063300595816439,0.06108696394581,0.059456168290752,0.058874879785835,0.058456186325483,0.058308943505993
6,0.312613287722056,0.206420995747018,0.15471094555104,0.104506652161,0.080234868660604,0.057083636580468,0.046374745564327,0.036888459142649,0.032933370309888,0.029790112886128,0.028608826131496,0.027734369331489,0.027421743594308
8,0.312081158999936,0.205278062861837,0.153151731449012,0.102159726348145,0.077144003312311,0.052639758645122,0.040775046141876,0.029537214470356,0.0244170103634,0.019973959397606,0.018164436828945,0.016752856650405,nan
12,0.311874516858021,0.204832329274704,0.152540891991186,0.101228665480422,0.075904423288062,0.050803196043686,0.038373451008451,0.026120688796638,0.02014963336645,0.014448450978694,0.01182112109736,nan,nan
16,0.311830357456597,0.204752373827513,0.152432625085803,0.10106301089128,0.075682789282114,0.050471684424307,0.037933532956461,0.025470092839026,0.019298820790388,0.01323614692098,nan,nan,nan
24,0.311802642575273,0.204718709465152,0.152389047743476,0.10099751298995,0.075595112220109,0.050340609412351,0.037759234978778,0.025210083634931,0.018954495189789,nan,nan,nan,nan
32,0.311791481134579,0.204711000965928,0.152380112253137,0.100984900064294,0.07557840732421,0.05031577058999,0.037726277495741,0.025160880985018,nan,nan,nan,nan,nan
48,0.311780925803455,0.204706223285143,0.152375337624879,0.100978870227681,0.075570671212383,0.050304426513214,0.037711300674541,nan,nan,nan,nan,nan,nan
64,0.311775706926038,0.204704414698971,0.152373779350542,0.100977176403352,0.075568623330592,0.05030152150146,nan,nan,nan,nan,nan,nan,nan

